Fast Flexible Function Dispatch in Julia

Technical computing is a challenging application area for programming languages to address. This is evinced by the unusually large number of specialized languages in the area (e.g. MATLAB, R), and the complexity of common software stacks, often involving multiple languages and custom code generators. We believe this is ultimately due to key characteristics of the domain: highly complex operators, a need for extensive code specialization for performance, and a desire for permissive high-level programming styles allowing productive experimentation. The Julia language attempts to provide a more effective structure for this kind of programming by allowing programmers to express complex polymorphic behaviors using dynamic multiple dispatch over parametric types. The forms of extension and reuse permitted by this paradigm have proven valuable for technical computing. We report on how this approach has allowed domain experts to express useful abstractions while simultaneously providing a natural path to better performance for high-level technical code.

==> data/lu/R-compiler.csv <==
10,0.000145071,8.9563e-05,8.4758e-05,8.3265e-05,0.000109411,8.3265e-05,0.0001024136,2.60391263063875e-05
20,0.000279471,0.000256547,0.000256754,0.000275126,0.000267898,0.000256547,0.0002671592,1.04460892538787e-05
50,0.002102634,0.002057346,0.002094076,0.002543002,0.001559843,0.001559843,0.0020713802,0.000348491853326875
100,0.010609876,0.015200735,0.012510708,0.011457046,0.011115718,0.010609876,0.0121788166,0.00182721432488961
200,0.116939629,0.090496622,0.089859847,0.09096308,0.123479958,0.089859847,0.1023478272,0.0164734696929244
500,1.33052388,1.295116704,1.347572242,1.306469696,1.283705384,1.283705384,1.3126775812,0.0260884945449689
1000,17.114437698,16.329119229,16.258570369,15.981879796,16.05500311,15.981879796,16.3478020404,0.451572771742425
2000,155.6474313,152.738421175,159.046410002,153.651079236,154.629619653,152.738421175,155.1425922732,2.43733696999954


==> data/lu/R.csv <==
10,0.000247643,0.000145382,0.000143048,0.000138077,0.000136015,0.000136015,0.000162033,4.80041258278911e-05
20,0.000370233,0.000337663,0.000339476,0.000406641,0.000386335,0.000337663,0.0003680696,2.98672618396799e-05
50,0.002102691,0.002606449,0.002312089,0.002545997,0.001817523,0.001817523,0.0022769498,0.000325434323612615
100,0.012428442,0.011049984,0.011766547,0.012187425,0.011333474,0.011049984,0.0117531744,0.000573446576860739
200,0.12092699,0.09144651,0.12165283,0.092216149,0.092357383,0.09144651,0.1037199724,0.016044883190321
500,1.425426313,1.404815572,1.358328649,1.309783988,1.330989764,1.309783988,1.3658688572,0.0486899773321375
1000,15.74089092,15.955510838,16.082295772,16.012480542,16.131101174,15.74089092,15.9844558492,0.151677761714853
2000,153.019569759,154.302473752,159.259535358,153.170608608,157.042204915,153.019569759,155.3588784784,2.71226811178618


==> data/lu/julia-opt.csv <==
10,7222e-9,2473e-9,2156e-9,1907e-9,1759e-9,1759e-9,31034000000000002e-22,23182224440290454e-22
20,12252e-9,9377e-9,12562e-9,10163e-9,8293e-9,8293e-9,105294e-10,18413699519651123e-22
50,109997e-9,80051e-9,74779e-9,117002e-9,8749e-8,74779e-9,9386380000000001e-20,18650099214213315e-21
100,56146e-8,481537e-9,450968e-9,458827e-9,477537e-9,450968e-9,.00048606579999999994,44020857677923524e-21
200,.003512957,.003327542,.003265096,.003358841,.004487401,.003265096,.0035903674,.0005096922596030865
500,.048342109,.049073163,.047127578,.048988521,.046647962,.046647962,.0480358666,.0010987021883159692
1e3,.412473404,.392917221,.393662358,.403201509,.399110944,.392917221,.4002730872000001,.008009127124481465
2e3,3.40197548,3.464936832,3.449490216,3.485685339,3.618488561,3.40197548,3.4841152856,.08119774996990539


==> data/lu/julia.csv <==
10,66833e-9,38536e-9,34431e-9,24307e-9,2267e-8,2267e-8,373554e-10,17781989126641597e-21
20,138351e-9,106721e-9,102864e-9,132731e-9,180454e-9,102864e-9,.0001322242,3113014088789192e-20
50,.001299215,.001414788,.001275752,.001308835,842063e-9,842063e-9,.0012281306,.00022233036600136292
100,.011204016,.00488735,.005214605,.007868969,.005959561,.00488735,.007026900200000001,.002605699435308244
200,.050346426,.053407122,.051047554,.051134255,.051240269,.050346426,.0514351252,.0011567995265263989
500,.556236299,.571757254,.537927043,.528597345,.540520114,.528597345,.547007611,.017038161121048112
1e3,4.214957074,4.255035581,4.405905998,4.413334257,4.492263081,4.214957074,4.3562991982,.11665325347645181
2e3,50.624218813,49.491696014,48.86877803,50.121910017,49.509871528,48.86877803,49.7232948804,.6708100642773327


==> data/lu/matlab-nojit.csv <==
10,0.08286995,0.000497454,0.000376624,0.000370311,0.000368929,0.000368929,0.0168966536,0.0368802340135397
20,0.000921695,0.000818452,0.000805057,0.000796338,0.000800211,0.000796338,0.0008283506,5.28450440940303e-05
50,0.002316867,0.002290264,0.002295413,0.00229218,0.00227826,0.00227826,0.0022945968,1.4036854195296e-05
100,0.006609457,0.006614712,0.006735861,0.006557652,0.006533966,0.006533966,0.0066103296,7.80775707120809e-05
200,0.027783892,0.027714295,0.027643242,0.027504238,0.027975382,0.027504238,0.0277242098,0.000174421271452768
500,0.329519975,0.330088568,0.327913305,0.337388587,0.314625093,0.314625093,0.3279071056,0.0082714949160012
1000,3.540097576,3.454110183,3.364353226,3.704932876,3.439804097,3.364353226,3.5006595916,0.130127431101401
2000,33.793414212,33.199378198,33.175193788,33.977682139,33.790991515,33.175193788,33.5873319704,0.373057088609431


==> data/lu/matlab.csv <==
10,0.114581713,0.000291104,0.000263397,0.000250117,0.000247458,0.000247458,0.0231267578,0.0511248771045196
20,0.000560114,0.000497136,0.000486568,0.000485333,0.000482279,0.000482279,0.000502286,3.28075443533953e-05
50,0.001580557,0.001533428,0.001516376,0.001510844,0.001524431,0.001510844,0.0015331272,2.78497935665599e-05
100,0.005130672,0.004994206,0.004933305,0.004931491,0.004959171,0.004931491,0.004989769,8.27557982288856e-05
200,0.02557819,0.02460503,0.024829291,0.024451099,0.024929471,0.024451099,0.0248786162,0.000433602079333921
500,0.325716515,0.322540459,0.317004296,0.314085108,0.321752833,0.314085108,0.3202198422,0.0046347447627828
1000,4.375713885,4.221926322,4.340824587,4.161624414,4.101483097,4.101483097,4.240314461,0.116447074062547
2000,43.698781765,44.889127865,43.740765445,43.451647325,42.938600157,42.938600157,43.7437845114,0.715456452173962


==> data/lu/octave-jit.csv <==
10,0.00615811347961426,0.0016930103302002,0.00151896476745605,0.00145387649536133,0.0013728141784668,0.0013728141784668,0.00243935585021973,0.00208218577359837
20,0.00369501113891602,0.00314784049987793,0.0028998851776123,0.00288295745849609,0.00277495384216309,0.00277495384216309,0.00308012962341309,0.00036985173421942
50,0.00725793838500977,0.00711417198181152,0.00788593292236328,0.00954604148864746,0.00782990455627441,0.00711417198181152,0.00792679786682129,0.000967049895240172
100,0.016348123550415,0.0162370204925537,0.0165481567382812,0.0174710750579834,0.0194478034973145,0.0162370204925537,0.0172104358673096,0.00134196501146028
200,0.0563638210296631,0.0536379814147949,0.0542140007019043,0.0519061088562012,0.0506958961486816,0.0506958961486816,0.053363561630249,0.0021817835024726
500,0.442255973815918,0.4464430809021,0.439832925796509,0.435722827911377,0.434567928314209,0.434567928314209,0.439764547348022,0.00485167592892478
1000,4.2660551071167,4.30660676956177,4.27982997894287,4.18667697906494,4.23845100402832,4.18667697906494,4.25552396774292,0.0456687356367885
2000,43.6887340545654,43.921765089035,43.7712180614471,43.4700870513916,42.7997581958771,42.7997581958771,43.5303124904633,0.439802428336274


==> data/lu/octave-nojit.csv <==
10,0.00188207626342773,0.00127100944519043,0.00127005577087402,0.0012819766998291,0.00129795074462891,0.00127005577087402,0.00140061378479004,0.000269380426126256
20,0.00253605842590332,0.00238704681396484,0.00236988067626953,0.00240397453308105,0.00239109992980957,0.00236988067626953,0.00241761207580566,6.73255821389911e-05
50,0.00651192665100098,0.00637912750244141,0.00648283958435059,0.00666904449462891,0.0068211555480957,0.00637912750244141,0.00657281875610352,0.000173386098469636
100,0.0180690288543701,0.0158340930938721,0.0159239768981934,0.0155880451202393,0.0154271125793457,0.0154271125793457,0.0161684513092041,0.00108053373565626
200,0.0524048805236816,0.0502610206604004,0.0508480072021484,0.0498418807983398,0.0549850463867188,0.0498418807983398,0.0516681671142578,0.00209359021106387
500,0.443014860153198,0.443249940872192,0.444726943969727,0.445991039276123,0.444203853607178,0.443014860153198,0.444237327575684,0.00120267499240346
1000,4.34162092208862,4.28438806533813,4.26258492469788,4.24193787574768,4.22828602790833,4.22828602790833,4.27176356315613,0.0444509385641197
2000,43.9414670467377,43.8411350250244,43.1919298171997,42.7288589477539,43.6432120800018,42.7288589477539,43.4693205833435,0.504141742337917


==> data/lu/python.csv <==
10,0.00665616989136,0.000317096710205,0.00031304359436,0.000293016433716,0.000290870666504,0.000290870666504,0.00157403945923,0.00254108667767
20,0.000910043716431,0.000663042068481,0.000622034072876,0.000580072402954,0.000587940216064,0.000580072402954,0.000672626495361,0.000122275440898
50,0.00171589851379,0.00158500671387,0.00157785415649,0.00158882141113,0.00157403945923,0.00157403945923,0.0016083240509,5.40373276954e-05
100,0.00984907150269,0.00506591796875,0.00465106964111,0.00465893745422,0.00464510917664,0.00464510917664,0.00577402114868,0.00204383558418
200,0.0220739841461,0.0224390029907,0.021134853363,0.0228400230408,0.0212411880493,0.021134853363,0.021945810318,0.000665346174639
500,0.218107938766,0.21870303154,0.214234113693,0.218426942825,0.219707965851,0.214234113693,0.217835998535,0.00187897572737
1000,1.88402199745,1.6314971447,1.6236269474,1.6349298954,1.65025186539,1.6236269474,1.68486557007,0.0999533095567
2000,18.9462971687,19.0469369888,19.3220767975,18.9702410698,18.8569800854,18.8569800854,19.028506422,0.158806642118

